Thermodynamic properties of the 3D Lennard-Jones/spline model

The Lennard-Jones (LJ) spline potential is a truncated LJ potential such that both the pair potential and the force continuously approach zero at $r_c \approx 1.74{\sigma}$. We present a systematic map of the thermodynamic properties of the LJ spline model from molecular dynamics and Gibbs ensemble Monte Carlo simulations. Results are presented for gas/liquid, liquid/solid and gas/solid coexistence curves, the Joule-Thomson inversion curve, and several other thermodynamic properties. The critical point for the model is estimated to be $T_c^*=0.885 \pm 0.002$ and $P_c^*=0.075 \pm 0.001$, respectively. The triple point is estimated to be $T_{tp}^*=0.547 \pm 0.005$ and $P_{tp}^*=0.0016 \pm 0.0002$. The coexistence densities, saturation pressure, and supercritical isotherms of the LJ/s model were fairly well represented by the Peng-Robison equation of state. We find that Barker-Henderson perturbation theory works less good for the LJ spline than for the LJ model. The first-order perturbation theory overestimates the critical temperature and pressure by about 10% and 90%, respectively. A second-order perturbation theory is not much better. Our assessment is that mean compressibility approximation gives a poor representation of the second-order perturbation term. Our main conclusion is that we at the moment do not have a theory or model that adequately represents the thermodynamic properties of the LJ spline system.

==> raw data/3D_B4.txt <==
         0.1000000,    -20413.8826957,******************
         0.1375000,     -1636.5372319,******************
         0.1750000,      -402.1107060,******************
         0.2125000,      -164.5775570,******************
         0.2500000,       -88.2097705,-104389484.7187340
         0.2875000,       -55.3624731,  -7985343.9362854
         0.3250000,       -38.3921900,  -1069641.6533157
         0.3625000,       -28.4675114,   -214407.1932673
         0.4000000,       -22.1272071,    -53938.3895512
         0.4375000,       -17.8024350,    -16680.6956209
         0.4750000,       -14.7006585,     -5787.6041912
         0.5125000,       -12.3865349,     -2185.9400104
         0.5500000,       -10.6044916,      -870.0198836
         0.5875000,        -9.1961773,      -352.6888618
         0.6250000,        -8.0590070,      -145.3235908
         0.6625000,        -7.1239922,       -54.8921133
         0.7000000,        -6.3432404,       -15.5386305
         0.7375000,        -5.6825847,         0.7825029
         0.7750000,        -5.1170659,         8.0561467
         0.8125000,        -4.6280695,         8.7945660
         0.8500000,        -4.2014567,         9.0457337
         0.8875000,        -3.8263129,         8.0365396
         0.9250000,        -3.4940893,         6.6840778
         0.9625000,        -3.1980022,         5.7175543
         1.0000000,        -2.9326055,         4.8010981
         1.0405405,        -2.6751275,         3.6590876
         1.0810811,        -2.4438220,         2.9751738
         1.1216216,        -2.2349875,         2.3458467
         1.1621622,        -2.0455806,         1.9081685
         1.2027027,        -1.8730768,         1.5054202
         1.2432432,        -1.7153660,         1.2642125
         1.2837838,        -1.5706709,         1.0211792
         1.3243243,        -1.4374850,         0.8553100
         1.3648649,        -1.3145230,         0.7724971
         1.4054054,        -1.2006821,         0.6760657
         1.4459459,        -1.0950107,         0.6375265
         1.4864865,        -0.9966841,         0.5692248
         1.5270270,        -0.9049834,         0.5538143
         1.5675676,        -0.8192799,         0.5654590
         1.6081081,        -0.7390210,         0.5930120
         1.6486486,        -0.6637194,         0.6003409
         1.6891892,        -0.5929436,         0.5888467
         1.7297297,        -0.5263103,         0.5956326
         1.7702703,        -0.4634778,         0.5439182
         1.8108108,        -0.4041406,         0.3982045
         1.8513514,        -0.3480248,         0.7773458
         1.8918919,        -0.2948840,         0.9081113
         1.9324324,        -0.2444962,        -7.5611092
         1.9729730,        -0.1966606,         1.6238040
         2.0135135,        -0.1511953,         0.1538604
         2.0540541,        -0.1079350,         0.7661383
         2.0945946,        -0.0667294,         0.1525877
         2.1351351,        -0.0274414,         0.0045941
         2.1756757,         0.0100544,        -0.0000913
         2.2162162,         0.0458727,         0.0141176
         2.2567568,         0.0801189,        -0.1401634
         2.2972973,         0.1128897,         0.3384524
         2.3378378,         0.1442742,         0.5905681
         2.3783784,         0.1743544,         0.4973288
         2.4189189,         0.2032062,         0.4686800
         2.4594595,         0.2308998,         2.9961329
         2.5000000,         0.2575002,         1.0009804
         2.5405405,         0.2830675,         0.9855998
         2.5810811,         0.3076577,         1.2483556
         2.6216216,         0.3313230,         1.1061531
         2.6621622,         0.3541117,         1.1933183
         2.7027027,         0.3760690,         1.0291863
         2.7432432,         0.3972371,         1.2507049
         2.7837838,         0.4176554,         1.1586536
         2.8243243,         0.4373607,         1.1227836
         2.8648649,         0.4563876,         1.1232992
         2.9054054,         0.4747684,         1.1578402
         2.9459459,         0.4925334,         1.1984855
         2.9864865,         0.5097113,         1.1940876
         3.0270270,         0.5263287,         1.1454467
         3.0675676,         0.5424109,         1.2102890
         3.1081081,         0.5579817,         1.2269035
         3.1486486,         0.5730635,         1.2248308
         3.1891892,         0.5876773,         1.1888220
         3.2297297,         0.6018431,         1.2207766
         3.2702703,         0.6155798,         1.2316146
         3.3108108,         0.6289052,         1.2056206
         3.3513514,         0.6418362,         1.2281150
         3.3918919,         0.6543886,         1.2234967
         3.4324324,         0.6665777,         1.2512841
         3.4729730,         0.6784178,         1.2498544
         3.5135135,         0.6899226,         1.2424404
         3.5540541,         0.7011049,         1.2560602
         3.5945946,         0.7119770,         1.2572949
         3.6351351,         0.7225506,         1.2594505
         3.6756757,         0.7328369,         1.2600242
         3.7162162,         0.7428464,         1.2882206
         3.7567568,         0.7525892,         1.2664551
         3.7972973,         0.7620749,         1.2767991
         3.8378378,         0.7713126,         1.2721409
         3.8783784,         0.7803111,         1.2777108
         3.9189189,         0.7890788,         1.2682531
         3.9594595,         0.7976236,         1.2722777
         4.0000000,         0.8059530,         1.2705825



==> raw data/isenthalpic_invers_curve.txt <==
Enthalpy	temp	press	D	E	F	G	H	I	J
0.0020000	1.1410	0.64010							
0.020000	1.1439	0.63240							
0.20000	1.1786	0.67480							
0.50000	1.2356	0.74310							
0.75000	1.2861	0.79660							
1.0000	1.3346	0.83510							
1.2500	1.3871	0.87120							
1.5000	1.4386	0.90850							
2.0000	1.5468	0.94560							
2.5000	1.6603	0.98070							
3.0000	1.7785	0.99930							
3.5000	1.9012	1.0116							
4.0000	2.0303	1.0019							
4.5000	2.1637	0.98660							
5.0000	2.3026	0.95270							
5.5000	2.4473	0.91730							
6.0000	2.5981	0.85680							
6.5000	2.7541	0.80420							
7.0000	2.9152	0.71540							
7.5000	3.0826	0.62470							
8.0000	3.2554	0.52760							
8.5000	3.4345	0.41470							
9.0000	3.6195	0.30290							
9.5000	3.8104	0.17750							
10.000	4.0078	0.027000							

